On diffusion posterior sampling via sequential Monte Carlo for zero-shot scaffolding of protein motifs

With the advent of diffusion models, new proteins can be generated at an unprecedented rate. The motif scaffolding problem requires steering this generative process to yield proteins with a desirable functional substructure called a motif. While models have been trained to take the motif as conditional input, recent techniques in diffusion posterior sampling can be leveraged as zero-shot alternatives whose approximations can be corrected with sequential Monte Carlo (SMC) algorithms. In this work, we introduce a new set of guidance potentials for describing scaffolding tasks and solve them by adapting SMC-aided diffusion posterior samplers with an unconditional model, Genie, as a prior. In single motif problems, we find that (i) the proposed potentials perform comparably, if not better, than the conventional masking approach, (ii) samplers based on reconstruction guidance outperform their replacement method counterparts, and (iii) measurement tilted proposals and twisted targets improve performance substantially. Furthermore, as a demonstration, we provide solutions to two multi-motif problems by pairing reconstruction guidance with an SE(3)-invariant potential. We also produce designable internally symmetric monomers with a guidance potential for point symmetry constraints. Our code is available at: https://github.com/matsagad/mres-project.

==> svg-inkscape/experimental_setup_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4.2 (ebf0e940, 2025-05-08), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'experimental_setup_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{528.36662292bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.29414235)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{experimental_setup_svg-tex.pdf}}%
    \put(0.68129397,0.17486438){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\scriptsize \texttt{MASDK}\uline{\textbf{FKLSF}}\texttt{GDCA}}\\ {\scriptsize \texttt{AHASD}\uline{\textbf{FKLSF}}\texttt{PKKL}}\\ {\scriptsize \texttt{RADWE}\uline{\textbf{FKLSF}}\texttt{MWQE}}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{experimental_setup_svg-tex.pdf}}%
    \put(0.21846193,0.17415465){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small Motif}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{experimental_setup_svg-tex.pdf}}%
    \put(0.07677053,0.12340863){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize Unconditional}\\ {\footnotesize Diffusion Model}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{experimental_setup_svg-tex.pdf}}%
    \put(0.21751087,0.08831936){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$p(\xbf\given\ybf)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{experimental_setup_svg-tex.pdf}}%
    \put(0.21751087,0.05567157){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small Posterior}\\ {\small Sampler}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{experimental_setup_svg-tex.pdf}}%
    \put(0.29908775,0.12206013){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize Sample}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{experimental_setup_svg-tex.pdf}}%
    \put(0.41839414,0.05575674){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small Generated}\\ {\small Structure}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{experimental_setup_svg-tex.pdf}}%
    \put(0.53229231,0.12340863){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize Inverse-}\\ {\footnotesize Fold}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{experimental_setup_svg-tex.pdf}}%
    \put(0.83036662,0.12340863){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize Fold}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{experimental_setup_svg-tex.pdf}}%
    \put(0.68430323,0.0205823){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small scRMSD}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{experimental_setup_svg-tex.pdf}}%
    \put(0.95045366,0.05575674){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small Predicted}\\ {\small Structure}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{experimental_setup_svg-tex.pdf}}%
    \put(0.68127976,0.23811591){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small motif RMSD}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{experimental_setup_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/multi_motif_designs_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4.2 (ebf0e940, 2025-05-08), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'multi_motif_designs_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{143.81138992bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,2.1938108)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{multi_motif_designs_svg-tex.pdf}}%
    \put(0.06258197,1.32856292){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize{scRMSD = 1.822A}\end{tabular}}}}%
    \put(0.06258197,1.25555062){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize{motif RMSD = 0.872A}\end{tabular}}}}%
    \put(0.06258197,1.18253832){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize{pLDDT = 82.877}\end{tabular}}}}%
    \put(0.06258197,1.10952603){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize{pAE = 4.252}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{multi_motif_designs_svg-tex.pdf}}%
    \put(0.39113731,1.46285339){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1PRW\_two\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{multi_motif_designs_svg-tex.pdf}}%
    \put(0.39113731,0.38566131){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3BIK+3BP5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{multi_motif_designs_svg-tex.pdf}}%
    \put(0.07181281,0.25997582){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize{scRMSD = 0.901A}\end{tabular}}}}%
    \put(0.07181281,0.18696353){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize{motif RMSD = 0.926A}\end{tabular}}}}%
    \put(0.07181281,0.11395123){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize{pLDDT = 85.044}\end{tabular}}}}%
    \put(0.07181281,0.04093893){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize{pAE = 2.939}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{multi_motif_designs_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/protein_structure_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4.2 (ebf0e940, 2025-05-08), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'protein_structure_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{343.33499908bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33640613)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{protein_structure_svg-tex.pdf}}%
    \put(0.82742802,0.1496352){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{t}_i$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{protein_structure_svg-tex.pdf}}%
    \put(0.75315654,0.0393202){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{R}_i$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{protein_structure_svg-tex.pdf}}%
    \put(0.55327887,0.05024247){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}C$\alpha_{i}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{protein_structure_svg-tex.pdf}}%
    \put(0.50897812,0.29817816){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{(B) Rigid Body Frame Representation}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{protein_structure_svg-tex.pdf}}%
    \put(0.01638342,0.17912534){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\cdots$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{protein_structure_svg-tex.pdf}}%
    \put(0.44453668,0.17694089){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\cdots$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{protein_structure_svg-tex.pdf}}%
    \put(0.05570361,0.06990257){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\small{N}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{protein_structure_svg-tex.pdf}}%
    \put(0.14308183,0.06990257){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\small{C}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{protein_structure_svg-tex.pdf}}%
    \put(0.18677094,0.17257198){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\small{N}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{protein_structure_svg-tex.pdf}}%
    \put(0.27414916,0.17257198){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\small{C}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{protein_structure_svg-tex.pdf}}%
    \put(0.31783827,0.06990257){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\small{N}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{protein_structure_svg-tex.pdf}}%
    \put(0.40521648,0.06990257){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\small{C}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{protein_structure_svg-tex.pdf}}%
    \put(0.14308183,0.01310673){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\small{O}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{protein_structure_svg-tex.pdf}}%
    \put(0.27414916,0.22936782){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\small{O}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{protein_structure_svg-tex.pdf}}%
    \put(0.31783827,0.01310673){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\small{H}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{protein_structure_svg-tex.pdf}}%
    \put(0.18677094,0.22936782){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\small{H}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{protein_structure_svg-tex.pdf}}%
    \put(0.23046005,0.01310673){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{$\mathbf{Res_{i}}$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{protein_structure_svg-tex.pdf}}%
    \put(0.36152737,0.24138232){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{$\mathbf{Res_{i+1}}$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{protein_structure_svg-tex.pdf}}%
    \put(0.09939272,0.24247455){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{$\mathbf{Res_{i-1}}$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{protein_structure_svg-tex.pdf}}%
    \put(0.40521648,0.01310673){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\small{O}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{protein_structure_svg-tex.pdf}}%
    \put(0.05570361,0.01310673){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\small{H}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{protein_structure_svg-tex.pdf}}%
    \put(0.00327668,0.29817816){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{(A) Generic Protein Backbone}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{protein_structure_svg-tex.pdf}}%
    \put(0.23046005,0.07208703){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}C$\alpha_{i}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{protein_structure_svg-tex.pdf}}%
    \put(0.36152737,0.17475643){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\tiny C$\alpha_{i\text{+}1}$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{protein_structure_svg-tex.pdf}}%
    \put(0.09939272,0.17475643){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\tiny C$\alpha_{i\text{-}1}$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/scaffolding_tasks2_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4.2 (ebf0e940, 2025-05-08), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'scaffolding_tasks2_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1124.37698364bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.16995412)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{scaffolding_tasks2_svg-tex.pdf}}%
    \put(0.36461162,0.01905056){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Single-Motif}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{scaffolding_tasks2_svg-tex.pdf}}%
    \put(0.55364966,0.0195575){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Multi-Motif}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{scaffolding_tasks2_svg-tex.pdf}}%
    \put(0.72497785,0.01987768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Symmetric}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{scaffolding_tasks2_svg-tex.pdf}}%
    \put(0.06555269,0.01706946){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Motifs}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{scaffolding_tasks2_svg-tex.pdf}}%
    \put(0.9072321,0.0203446){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{With DoF}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{scaffolding_tasks2_svg-tex.pdf}}%
    \put(0.03197409,0.04157636){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textcolor{BrickRed}{\footnotesize{\texttt{MMM-NNN}}}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{scaffolding_tasks2_svg-tex.pdf}}%
    \put(0.10543477,0.04124952){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textcolor{Blue}{\footnotesize{\texttt{PPP}}}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{scaffolding_tasks2_svg-tex.pdf}}%
    \put(0.32480959,0.04235679){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize{\texttt{\textcolor{BrickRed}{MMM}?\textcolor{BrickRed}{NNN}?}}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{scaffolding_tasks2_svg-tex.pdf}}%
    \put(0.42299063,0.04233011){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize{\texttt{?\textcolor{Blue}{PPP}?}}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{scaffolding_tasks2_svg-tex.pdf}}%
    \put(0.54990759,0.04219671){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize{\texttt{\textcolor{BrickRed}{MMM}?\textcolor{Blue}{PPP}?\textcolor{BrickRed}{NNN}}}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{scaffolding_tasks2_svg-tex.pdf}}%
    \put(0.72636534,0.04251688){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize{\texttt{?\textcolor{Blue}{PPP}?\textcolor{Blue}{PPP}?\textcolor{Blue}{PPP}?}}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{scaffolding_tasks2_svg-tex.pdf}}%
    \put(0.90554456,0.04298381){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize{\texttt{?\textcolor{Blue}{PPP} ?\textcolor{Blue}{PPP}? \textcolor{Blue}{PPP}?}}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{scaffolding_tasks2_svg-tex.pdf}}%
    \put(0.20791819,0.08422665){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize{Scaffold}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/single_motif_designs_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4.2 (ebf0e940, 2025-05-08), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'single_motif_designs_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{649.71002197bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.2199058)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{single_motif_designs_svg-tex.pdf}}%
    \put(0.08690031,0.01154361){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1PRW\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{single_motif_designs_svg-tex.pdf}}%
    \put(0.23837558,0.01154361){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2KL8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{single_motif_designs_svg-tex.pdf}}%
    \put(0.3742439,0.01154361){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3IXT\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{single_motif_designs_svg-tex.pdf}}%
    \put(0.23952994,0.20409105){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small Successful}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{single_motif_designs_svg-tex.pdf}}%
    \put(0.5503763,0.20241723){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize motif RMSD > 1A}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{single_motif_designs_svg-tex.pdf}}%
    \put(0.82165117,0.20085884){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small scRMSD > 2A}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{single_motif_designs_svg-tex.pdf}}%
    \put(0.82165117,0.01154361){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}5WN9\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{single_motif_designs_svg-tex.pdf}}%
    \put(0.5503763,0.01269797){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4JHW\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{single_motif_designs_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/symmetric_designs_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4.2 (ebf0e940, 2025-05-08), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'symmetric_designs_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1037.59790039bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.39204494)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{symmetric_designs_svg-tex.pdf}}%
    \put(0.20514729,0.20989345){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}C-3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{symmetric_designs_svg-tex.pdf}}%
    \put(0.37356513,0.20989345){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}C-5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{symmetric_designs_svg-tex.pdf}}%
    \put(0.55137968,0.20989345){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}D-2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{symmetric_designs_svg-tex.pdf}}%
    \put(0.72558011,0.20989345){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}D-3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{symmetric_designs_svg-tex.pdf}}%
    \put(0.89182948,0.20989345){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}D-4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{symmetric_designs_svg-tex.pdf}}%
    \put(0.202256,0.00894856){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}C-3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{symmetric_designs_svg-tex.pdf}}%
    \put(0.37356513,0.00894856){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}C-6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{symmetric_designs_svg-tex.pdf}}%
    \put(0.55137968,0.00894856){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}C-8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{symmetric_designs_svg-tex.pdf}}%
    \put(0.71835188,0.00894856){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}C-10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{symmetric_designs_svg-tex.pdf}}%
    \put(0.88893819,0.00894856){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}D-2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{symmetric_designs_svg-tex.pdf}}%
    \put(0.05165575,0.10387694){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize{$L\leq 256$:}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{symmetric_designs_svg-tex.pdf}}%
    \put(0.05165575,0.28519718){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize{$L\leq 128$:}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{symmetric_designs_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

